Improving Tractability of Real-Time Control Schemes via Simplified $\mathcal{S}$-Lemma

Various control schemes rely on a solution of a convex optimization problem involving a particular robust quadratic constraint, which can be reformulated as a linear matrix inequality using the well-known $\mathcal{S}$-lemma. However, the computational effort required to solve the resulting semidefinite program may be prohibitively large for real-time applications requiring a repeated solution of such a problem. We use some recent advances in robust optimization that allow us to reformulate such a robust constraint as a set of linear and second-order cone constraints, which are computationally better suited to real-time applications. A numerical example demonstrates a huge speedup that can be obtained using the proposed reformulation.

==> runtime_mean.csv <==
N,SDP,SOCP
10,0.032503724,0.002467895
15,0.133917141,0.002698064
20,0.451485419,0.003051448
25,1.532166553,0.003485918
30,2.991135907,0.003804779
35,5.982245493,0.004417801
40,10.75503438,0.004794359
45,20.91454318,0.006024766
50,30.69470217,0.005898666

